A Thermally Modulated SINIS Trasconductance Amplifier

We introduce a superconducting transconductance amplifier based on the thermal modulation of a SINIS (Superconductor-Insulator-Normal metal-Insulator-Superconductor) configuration. The device is composed of a normal metal island interfaced with two superconducting leads through tunnel barriers, establishing a voltage-biased symmetric SINIS setup. An additional NIS junction connects the island to a third superconducting lead, which serves as input. When the input voltage surpasses the superconducting gap, the resultant injection of quasiparticles increases the electronic temperature of the island, thereby modulating the SINIS current. We perform numerical analyzes of the device performance, influenced by input voltage, frequency, and bath temperature. At bath temperatures below 250 mK, the device shows a transconductance exceeding 4 mS and a current gain exceeding 45 dB. Both gain and transconductance maintain their levels up to 1 MHz, but decrease at higher frequencies, with a -3 dB cutoff around 10 MHz, and an average power dissipation of approximately 5 nW. Our simulations reveal a fully voltage-controlled, three-terminal superconducting amplifier characterized by high transconductance and gain, achieved through thermally mediated signal transduction. This architectural design presents a promising avenue for cryogenic amplification with reduced power dissipation and compatibility with current superconducting electronic systems.

==> bibliography.bib.txt <==
@article{giazotto_opportunities_2006,
	title = {Opportunities for mesoscopics in thermometry and refrigeration: {Physics} and applications},
	volume = {78},
	issn = {0034-6861, 1539-0756},
	shorttitle = {Opportunities for mesoscopics in thermometry and refrigeration},
	url = {https://link.aps.org/doi/10.1103/RevModPhys.78.217},
	doi = {10.1103/RevModPhys.78.217},
	language = {en},
	number = {1},
	urldate = {2024-02-29},
	journal = {Rev. Mod. Phys.},
	author = {Giazotto, Francesco and Heikkilä, Tero T. and Luukanen, Arttu and Savin, Alexander M. and Pekola, Jukka P.},
	month = mar,
	year = {2006},
	pages = {217--274},
}

@article{pekola2004limitations,
  title={Limitations in cooling electrons using normal-metal-superconductor tunnel junctions},
  author={Pekola, Jukka P and Heikkil{\"a}, TT and Savin, AM and Flyktman, JT and Giazotto, F and Hekking, FWJ},
  journal={Phys. Rev. Lett.},
  volume={92},
  number={5},
  pages={056804},
  year={2004},
  publisher={APS}
}

@article{quaranta2011cooling,
  title={Cooling electrons from 1 to 0.4 K with V-based nanorefrigerators},
  author={Quaranta, O and Spathis, P and Beltram, Fabio and Giazotto, Francesco},
  journal={Appl. Phys. Lett.},
  volume={98},
  number={3},
pages={032501},
  year={2011},
  publisher={AIP Publishing}
}

@article{roddaro2011hot,
  title={Hot-electron effects in InAs nanowire Josephson junctions},
  author={Roddaro, Stefano and Pescaglini, Andrea and Ercolani, Daniele and Sorba, Lucia and Giazotto, Francesco and Beltram, Fabio},
  journal={Nano Res.},
  volume={4},
  pages={259},
  year={2011},
  publisher={Springer}
}

@article{morpurgo1998hot,
  title={Hot electron tunable supercurrent},
  author={Morpurgo, AF and Klapwijk, TM and Van Wees, BJ},
  journal={Appl. Phys. Lett.},
  volume={72},
  number={8},
  pages={966},
  year={1998},
  publisher={American Institute of Physics}
}

@article{baselmans1999reversing,
  title={Reversing the direction of the supercurrent in a controllable Josephson junction},
  author={Baselmans, JJA and Morpurgo, AF and Van Wees, BJ and Klapwijk, TM},
  journal={Nature},
  volume={397},
  number={6714},
  pages={43},
  year={1999},
  publisher={Nature Publishing Group UK London}
}


@article{tirelli2008manipulation,
  title={Manipulation and Generation of Supercurrent in Out-of-Equilibrium Josephson Tunnel Nanojunctions},
  author={Tirelli, S and Savin, AM and Garcia, C Pascual and Pekola, Jukka P and Beltram, F and Giazotto, Francesco},
  journal={Phys. Rev. Lett.},
  volume={101},
  number={7},
  pages={077004},
  year={2008},
  publisher={APS}
}


@article{giazotto_josephson_2005,
	title = {Josephson tunnel junction controlled by quasiparticle injection},
	volume = {97},
	issn = {00218979},
	doi = {10.1063/1.1833576},
	abstract = {A Josephson tunnel junction transistor based on quasiparticle injection is proposed. Its operation relies on the manipulation of the electron distribution in one of the junction electrodes. This is accomplished by injecting quasiparticle current through the junction electrode by two additional tunnel-coupled superconductors. Both large supercurrent enhancement and fast quenching can be achieved with respect to equilibrium by varying quasiparticle injection for proper temperature regimes and suitable superconductor combinations. Combined with large power gain, this makes the device attractive for applications where reduced noise and low-power dissipation are required. © 2005 American Institute of Physics.},
	number = {2},
	journal = {J. Appl. Phys.},
	author = {Giazotto, Francesco and Pekola, Jukka P.},
	month = jan,
	year = {2005},
}

@article{meschke_electron_2004,
	title = {Electron {Thermalization} in {Metallic} {Islands} {Probed} by {Coulomb} {Blockade} {Thermometry}},
	volume = {134},
	issn = {1573-7357},
	url = {https://doi.org/10.1023/B:JOLT.0000016733.75220.5d},
	doi = {10.1023/B:JOLT.0000016733.75220.5d},
	abstract = {We describe a systematic series of experiments on thermalization of electrons in lithographic metallic thin films at millikelvin temperatures using Coulomb blockade thermometry (CBT). Joule dissipation due to biasing of the CBT sensor tends to drive the electron system into non-equilibrium. Under all experimental conditions tested, the electron-electron relaxation is fast enough to ensure thermal electron distribution, which is also in agreement with the theoretical arguments we present. On the other hand, poor electron-phonon relaxation plays a dominant role in lifting the electron temperature above that of the bath. From a comparison of the results with the theoretical current-voltage characteristics of the thermometers we precisely determine the electron-phonon coupling constant for the common metals used. Our experiments show that it is a formidable task to attain thermal equilibrium with the bath using single-electron devices under non-zero bias conditions at 20–50 mK temperatures that are typically encountered in experiments. The conclusion concerning Coulomb blockade thermometry is more optimistic and two-fold: (1) One can now correct the errors due to bias heating in a satisfactory manner based on known material properties and the size of the metal films in the sensor. (2) Reliable thermometry down to 20 mK requires islands whose volumes are {\textgreater}10−15 m3, which is still acceptable both from the parameter (capacitance) and fabrication points of view.},
	number = {5},
	journal = {J. Low Temp. Phys.},
	author = {Meschke, M. and Pekola, J. P. and Gay, F. and Rapp, R. E. and Godfrin, H.},
	month = mar,
	year = {2004},
	pages = {1119--1143},
}

@article{savin_cold_2004,
	title = {Cold electron {Josephson} transistor},
	volume = {84},
	issn = {0003-6951},
	url = {https://doi.org/10.1063/1.1756192},
	doi = {10.1063/1.1756192},
	abstract = {A superconductor-normal metal-superconductor mesoscopic Josephson junction has been realized in which the critical current is tuned through normal current injection using a symmetric electron cooler directly connected to the weak link. Both enhancement of the critical current by more than a factor of two, and supercurrent suppression have been achieved by varying the cooler bias. Furthermore, this transistor-like device demonstrates large current gain (∼20) and low power dissipation.},
	number = {21},
	journal = {Appl. Phys. Lett.},
	author = {Savin, A. M. and Pekola, J. P. and Flyktman, J. T. and Anthore, A. and Giazotto, F.},
	month = may,
	year = {2004},
	pages = {4179--4181},
}

@article{gross_anomalous_1986,
	title = {Anomalous temperature dependence of the magnetic field penetration depth in superconducting {UBe13}},
	volume = {64},
	issn = {1431-584X},
	url = {https://doi.org/10.1007/BF01303700},
	doi = {10.1007/BF01303700},
	abstract = {We report the first measurements of the magnetic-field penetration depth λ in the heavy electron superconductor UBe13, performed using a SQUID magnetometer. We find the temperature dependence of λ(T)-λ(0) to follow aT2 law at low temperatures, giving further evidence of extreme gap anisotropy in this compound. We calculate the temperature dependence expected for a variety of anisotropic states, including those representing certain classes of “exotic” pairing. In general situations, the supercurrent is not parallel to the vector potential, and a more complicated field penetration takes the place of the normal Meissner effect. We argue that the data are consistent with an energy gap with point nodes on the Fermi surface but inconsistent with the large value of the Landau parameterF1Sexpected for a translationally invariant Fermi liquid with large effective mass.},
	number = {2},
	journal = {Z. Phys. B},
	author = {Gross, F. and Chandrasekhar, B. S. and Einzel, D. and Andres, K. and Hirschfeld, P. J. and Ott, H. R. and Beuers, J. and Fisk, Z. and Smith, J. L.},
	month = jun,
	year = {1986},
	pages = {175--188},
}

@article{PhysRevB.26.3648,
  title = {Critical pair-breaking current in superconducting aluminum strips far below ${T}_{c}$},
  author = {Romijn, J. and Klapwijk, T. M. and Renne, M. J. and Mooij, J. E.},
  journal = {Phys. Rev. B},
  volume = {26},
  issue = {7},
  pages = {3648--3655},
  numpages = {0},
  year = {1982},
  month = {Oct},
  publisher = {American Physical Society},
  doi = {10.1103/PhysRevB.26.3648},
  url = {https://link.aps.org/doi/10.1103/PhysRevB.26.3648}
}

@article{hatinenEfficientElectronicCooling2024a,
	title = {Efficient electronic cooling by niobium-based superconducting tunnel junctions},
	volume = {22},
	issn = {2331-7019},
	url = {https://link.aps.org/doi/10.1103/PhysRevApplied.22.064048},
	doi = {10.1103/PhysRevApplied.22.064048},
	language = {en},
	number = {6},
	urldate = {2025-04-29},
	journal = {Phys. Rev. Appl.},
	author = {Hätinen, J. and Ronzani, A. and Loreto, R.P. and Mykkänen, E. and Kemppinen, A. and Viisanen, K. and Rantanen, T. and Geisor, J. and Lehtinen, J.S. and Ribeiro, M. and Kaikkonen, J-P. and Prakash, O. and Vesterinen, V. and Förbom, C. and Mannila, E.T. and Kervinen, M. and Govenius, J. and Prunnila, M.},
	month = dec,
	year = {2024},
	pages = {064048},
	file = {Hätinen et al. - 2024 - Efficient electronic cooling by niobium-based supe.pdf:files/1492/Hätinen et al. - 2024 - Efficient electronic cooling by niobium-based supe.pdf:application/pdf},
}

@article{mccaughan_superconducting-nanowire_2014,
	title = {A {Superconducting}-{Nanowire} {Three}-{Terminal} {Electrothermal} {Device}},
	volume = {14},
	issn = {1530-6984, 1530-6992},
	url = {https://pubs.acs.org/doi/10.1021/nl502629x},
	doi = {10.1021/nl502629x},
	abstract = {Superconducting electronics based on Josephson junctions are used to sense and process electronic signals with minimal loss; however, they are ultrasensitive to magnetic ﬁelds, limited in their ampliﬁcation capabilities, and diﬃcult to manufacture. We have developed a 3-terminal, nanowire-based superconducting electrothermal device which has no Josephson junctions. This device, which we call the nanocryotron, can be patterned from a single thin ﬁlm of superconducting material with conventional electron-beam lithography. The nanocryotron has a demonstrated gain of {\textgreater}20, can drive impedances of 100 kΩ, and operates in typical ambient magnetic ﬁelds. We have additionally applied it both as a digital logic element in a half-adder circuit, and as a digital ampliﬁer for superconducting nanowire single-photon detectors pulses. The nanocryotron has immediate applications in classical and quantum communications, photon sensing, and astronomy, and its input characteristics are suitable for integration with existing superconducting technologies.},
	language = {en},
	number = {10},
	urldate = {2024-04-09},
	journal = {Nano Lett.},
	author = {McCaughan, Adam N. and Berggren, Karl K.},
	month = oct,
	year = {2014},
	pages = {5748--5753},
}

@article{schmiedlElectricalResistivityUltraThin2008,
	title = {The {Electrical} {Resistivity} of {Ultra}-{Thin} {Copper} {Films}},
	volume = {63},
	copyright = {http://creativecommons.org/licenses/by-nc-nd/3.0/},
	issn = {1865-7109, 0932-0784},
	url = {https://www.degruyter.com/document/doi/10.1515/zna-2008-10-1118/html},
	doi = {10.1515/zna-2008-10-1118},
	abstract = {The resistivity of ultra-thin metal films is much higher than theoretically predicted by the scattering hypothesis. The effect is discussed with respect to the variation of film thickness for copper films deposited under ultra-high vacuum conditions on glass substrates. The interpretation on the basis of a statistical model leads to reasonable results even when the variation of temperature is included into consideration. Additional information is obtained from photoelectric and field effect measurements.},
	language = {en},
	number = {10-11},
	urldate = {2025-05-06},
	journal = {Z. Naturforsch. A},
	author = {Schmiedl, Ernst and Wissmann, Peter and Finzel, Hans-Ulrich},
	month = nov,
	year = {2008},
	pages = {739--744},
	file = {Schmiedl et al. - 2008 - The Electrical Resistivity of Ultra-Thin Copper Fi.pdf:files/1494/Schmiedl et al. - 2008 - The Electrical Resistivity of Ultra-Thin Copper Fi.pdf:application/pdf},
}

@incollection{Ventura2014,
	address = {Dordrecht},
	title = {Electrical and thermal conductivity},
	isbn = {978-94-017-8969-1},
	url = {https://doi.org/10.1007/978-94-017-8969-1_7},
	abstract = {After a Sect. 1.1devoted to electrical conductivity and a section that deals with magnetic and dielectric losses (1.2), this chapter explores the theory of thermal conduction in solids. The examined categories of solids are: metals Sect. 1.3.2, Dielectrics Sects. 1.3.3and 1.3.4and Nanocomposites Sect. 1.3.5. In Sect. 1.3.6the problem of thermal and electrical contact between materials is considered because contact resistance occurring at conductor joints in magnets or other high power applications can lead to undesirable electrical losses. At low temperature, thermal contact is also critical in the mounting of temperature sensors, where bad contacts can lead to erroneous results, in particular when superconductivity phenomena are involved.},
	booktitle = {Thermal properties of solids at room and cryogenic temperatures},
	publisher = {Springer Netherlands},
	author = {Ventura, Guglielmo and Perfetti, Mauro},
	year = {2014},
	doi = {10.1007/978-94-017-8969-1_7},
	pages = {131--168},
}

@article{
doi:10.1126/science.1231930,
author = {M. H. Devoret  and R. J. Schoelkopf },
title = {Superconducting Circuits for Quantum Information: An Outlook},
journal = {Science},
volume = {339},
number = {6124},
pages = {1169-1174},
year = {2013},
doi = {10.1126/science.1231930},
abstract = {The performance of superconducting qubits has improved by several orders of magnitude in the past decade. These circuits benefit from the robustness of superconductivity and the Josephson effect, and at present they have not encountered any hard physical limits. However, building an error-corrected information processor with many such qubits will require solving specific architecture problems that constitute a new field of research. For the first time, physicists will have to master quantum error correction to design and operate complex active systems that are dissipative in nature, yet remain coherent indefinitely. We offer a view on some directions for the field and speculate on its future.}}

@article{golubevNonequilibriumTheoryHotelectron2001,
	title = {Nonequilibrium theory of a hot-electron bolometer with normal metal-insulator-superconductor tunnel junction},
	volume = {89},
	issn = {0021-8979, 1089-7550},
	url = {https://pubs.aip.org/jap/article/89/11/6464/488972/Nonequilibrium-theory-of-a-hot-electron-bolometer},
	doi = {10.1063/1.1351002},
	abstract = {The operation of the hot-electron bolometer with normal metal-insulator-superconductor (NIS) tunnel junction as a temperature sensor is analyzed theoretically. The responsivity and the noise equivalent power (NEP) of the bolometer are obtained numerically for typical experimental parameters. Relatively simple approximate analytical expressions for these values are derived. The time constant of the device is also found. We demonstrate that the effect of the electron cooling by the NIS junction, which serves as a thermometer, can improve the sensitivity. This effect is also useful in the presence of the finite background power load. We discuss the effect of the correlation of the shot noise and the heat flow noise in the NIS junction.},
	language = {en},
	number = {11},
	urldate = {2024-07-24},
	journal = {J. Appl. Phys.},
	author = {Golubev, Dmitri and Kuzmin, Leonid},
	month = jun,
	year = {2001},
	pages = {6464--6472},
	file = {Golubev and Kuzmin - 2001 - Nonequilibrium theory of a hot-electron bolometer .pdf:files/1384/Golubev and Kuzmin - 2001 - Nonequilibrium theory of a hot-electron bolometer .pdf:application/pdf},
}

@article{SNSPD_Goltsman,
author = {Gol'tsman, G.N. and Okunev, O. and Chulkova, G. and Lipatov, A. and Semenov, Alexei and Smirnov, Konstantin and Voronov, B. and Dzardanov, A. and Williams, Geoffrey and Sobolewski, Roman},
year = {2001},
month = {08},
pages = {705-707},
title = {Picosecond superconducting single photon optical detector},
volume = {78},
journal = {Appl. Phys. Lett.},
doi = {10.1063/1.1388868}
}

@article{giazotto2008ultrasensitive,
  title={Ultrasensitive proximity Josephson sensor with kinetic inductance readout},
  author={Giazotto, Francesco and Heikkil{\"a}, Tero T and Pepe, Giovanni Piero and Helist{\"o}, Panu and Luukanen, Arttu and Pekola, Jukka P},
  journal={Appl. Phys. Lett.},
  volume={92},
  number={16},
  year={2008},
  publisher={AIP Publishing}
}

@book{clarke2006squid,
  abstract = {This two-volume handbook offers a comprehensive and well coordinated presentation of SQUIDs (Superconducting Quantum Interference Devices), including device fundamentals, design, technology, system construction and multiple applications. It is intended to bridge the gap between fundamentals and applications, and will be a valuable textbook reference for graduate students and for professionals engaged in SQUID research and engineering. It will also be of use to specialists in multiple fields of practical SQUID applications, from human brain research and heart diagnostics to airplane and nuclear.},
  added-at = {2014-04-15T12:59:14.000+0200},
  address = {Weinheim},
  author = {Clarke, John and Braginski, Alex I.},
  biburl = {https://www.bibsonomy.org/bibtex/28bb92e5bf36fe182bdbf79ab34b86f2d/tsunetomo},
  interhash = {a2e1f737b38981f371e238af5f327d74},
  intrahash = {8bb92e5bf36fe182bdbf79ab34b86f2d},
  keywords = {superconductivity},
  publisher = {Wiley-VCH},
  timestamp = {2014-04-15T12:59:14.000+0200},
  title = {The SQUID Handbook Fundamentals and Technology of SQUIDs and SQUID Systems},
  url = {http://public.eblib.com/EBLPublic/PublicView.do?ptiID=481572},
  volume = 1,
  year = 2006
}


@article{astafievCoherentQuantumPhase2012,
	title = {Coherent quantum phase slip},
	volume = {484},
	issn = {0028-0836, 1476-4687},
	url = {https://www.nature.com/articles/nature10930},
	doi = {10.1038/nature10930},
	language = {en},
	number = {7394},
	urldate = {2024-02-29},
	journal = {Nature},
	author = {Astafiev, O. V. and Ioffe, L. B. and Kafanov, S. and Pashkin, Yu. A. and Arutyunov, K. Yu. and Shahar, D. and Cohen, O. and Tsai, J. S.},
	month = apr,
	year = {2012},
	note = {Number: 7394},
	pages = {355--358},
}

@article{baghdadi_multilayered_2020,
	title = {Multilayered {Heater} {Nanocryotron}: {A} {Superconducting}-{Nanowire}-{Based} {Thermal} {Switch}},
	volume = {14},
	issn = {2331-7019},
	shorttitle = {Multilayered {Heater} {Nanocryotron}},
	url = {https://link.aps.org/doi/10.1103/PhysRevApplied.14.054011},
	doi = {10.1103/PhysRevApplied.14.054011},
	language = {en},
	number = {5},
	urldate = {2024-05-07},
	journal = {Phys. Rev. Appl.},
	author = {Baghdadi, Reza and Allmaras, Jason P. and Butters, Brenden A. and Dane, Andrew E. and Iqbal, Saleem and McCaughan, Adam N. and Toomey, Emily A. and Zhao, Qing-Yuan and Kozorezov, Alexander G. and Berggren, Karl K.},
	month = nov,
	year = {2020},
	pages = {054011},
}

@article{buzzi_nanocryotron_2023,
	title = {A nanocryotron memory and logic family},
	volume = {122},
	issn = {0003-6951, 1077-3118},
	url = {https://pubs.aip.org/apl/article/122/14/142601/2882374/A-nanocryotron-memory-and-logic-family},
	doi = {10.1063/5.0144686},
	abstract = {The development of superconducting electronics based on nanocryotrons has been limited so far to few device circuits, in part due to the lack of standard and robust logic cells. Here, we introduce and experimentally demonstrate designs for a set of nanocryotron-based building blocks that can be conﬁgured and combined to implement memory and logic functions. The devices were fabricated by patterning a single superconducting layer of niobium nitride and measured in liquid helium on a wide range of operating points. The tests show 10À4 bit error rates with above 620\% margins up to 50 MHz and the possibility of operating under the effect of an out-of-plane 36 mT magnetic ﬁeld, with 630\% margins at 10 MHz. Additionally, we designed and measured an equivalent delay-ﬂip-ﬂop made of two memory cells to show the possibility of combining multiple building blocks to make larger circuits. These blocks may constitute a solid foundation for the development of nanocryotron logic circuits and ﬁnite-state machines with potential applications in the integrated processing and control of superconducting nanowire single-photon detectors.},
	language = {en},
	number = {14},
	urldate = {2024-04-11},
	journal = {Appl. Phys. Lett.},
	author = {Buzzi, Alessandro and Castellani, Matteo and Foster, Reed A. and Medeiros, Owen and Colangelo, Marco and Berggren, Karl K.},
	month = apr,
	year = {2023},
	pages = {142601},
}

@article{lemziakovApplicationsSuperconductorNormal2024a,
	title = {Applications of {Superconductor}–{Normal} {Metal} {Interfaces}},
	volume = {217},
	issn = {1573-7357},
	url = {https://doi.org/10.1007/s10909-024-03144-8},
	doi = {10.1007/s10909-024-03144-8},
	abstract = {The importance and non-trivial properties of superconductor normal metal interfaces were discovered by Alexander Fyodorovich Andreev more than 60 years ago. Only much later, these hybrids have found wide interest in applications such as thermometry and refrigeration, electrical metrology, and quantum circuit engineering. Here we discuss the central properties of such interfaces and describe some of the most prominent and recent applications of them.},
	number = {1},
	journal = {J. Low Temp. Phys.},
	author = {Lemziakov, S. A. and Karimi, B. and Nakamura, S. and Lvov, D. S. and Upadhyay, R. and Satrya, C. D. and Chen, Z.-Y. and Subero, D. and Chang, Y.-C. and Wang, L. B. and Pekola, J. P.},
	month = oct,
	year = {2024},
	pages = {54--81},
}

@article{butseraenGatetunableGrapheneJosephson2022,
	title = {A gate-tunable graphene {Josephson} parametric amplifier},
	volume = {17},
	issn = {1748-3395},
	url = {https://doi.org/10.1038/s41565-022-01235-9},
	doi = {10.1038/s41565-022-01235-9},
	abstract = {With a large portfolio of elemental quantum components, superconducting quantum circuits have contributed to advances in microwave quantum optics1. Of these elements, quantum-limited parametric amplifiers2–4 are essential for low noise readout of quantum systems whose energy range is intrinsically low (tens of μeV)5,6. They are also used to generate non-classical states of light that can be a resource for quantum enhanced detection7. Superconducting parametric amplifiers, such as quantum bits, typically use a Josephson junction as a source of magnetically tunable and dissipation-free non-linearity. In recent years, efforts have been made to introduce semiconductor weak links as electrically tunable non-linear elements, with demonstrations of microwave resonators and quantum bits using semiconductor nanowires8,9, a two-dimensional electron gas10, carbon nanotubes11 and graphene12,13. However, given the challenge of balancing non-linearity, dissipation, participation and energy scale, parametric amplifiers have not yet been implemented with a semiconductor weak link. Here, we demonstrate a parametric amplifier leveraging a graphene Josephson junction and show that its working frequency is widely tunable with a gate voltage. We report gain exceeding 20 dB and noise performance close to the standard quantum limit. Our results expand the toolset for electrically tunable superconducting quantum circuits. They also offer opportunities for the development of quantum technologies such as quantum computing, quantum sensing and for fundamental science14.},
	number = {11},
	journal = {Nat. Nanotechnol.},
	author = {Butseraen, Guilliam and Ranadive, Arpit and Aparicio, Nicolas and Rafsanjani Amin, Kazi and Juyal, Abhishek and Esposito, Martina and Watanabe, Kenji and Taniguchi, Takashi and Roch, Nicolas and Lefloch, François and Renard, Julien},
	month = nov,
	year = {2022},
	pages = {1153--1158},
}

@article{
doi:10.1126/science.aaa8525,
author = {C. Macklin  and K. O’Brien  and D. Hover  and M. E. Schwartz  and V. Bolkhovsky  and X. Zhang  and W. D. Oliver  and I. Siddiqi },
title = {A near–quantum-limited Josephson traveling-wave parametric amplifier},
journal = {Science},
volume = {350},
number = {6258},
pages = {307-310},
year = {2015},
doi = {10.1126/science.aaa8525},
abstract = {Amplifying microwave signals with high gain and across a broad range of frequencies is crucial in solid-state quantum information processing (QIP). Achieving broadband operation is especially tricky. Macklin et al. engineered an amplifier that contains a long chain of so-called Josephson junctions (see the Perspective by Cleland). The amplifier exhibited high gain over a gigahertz-sized bandwidth and was able to perform high-fidelity qubit readout. Because the amplifier will be capable of reading out as many as 20 qubits simultaneously, it may help to scale up QIP protocols. Science, this issue p. 307; see also p. 280 A microwave amplifier containing a chain of Josephson junctions shows promising performance. [Also see Perspective by Cleland] Detecting single–photon level signals—carriers of both classical and quantum information—is particularly challenging for low-energy microwave frequency excitations. Here we introduce a superconducting amplifier based on a Josephson junction transmission line. Unlike current standing-wave parametric amplifiers, this traveling wave architecture robustly achieves high gain over a bandwidth of several gigahertz with sufficient dynamic range to read out 20 superconducting qubits. To achieve this performance, we introduce a subwavelength resonant phase-matching technique that enables the creation of nonlinear microwave devices with unique dispersion relations. We benchmark the amplifier with weak measurements, obtaining a high quantum efficiency of 75\% (70\% including noise added by amplifiers following the Josephson amplifier). With a flexible design based on compact lumped elements, this Josephson amplifier has broad applicability to microwave metrology and quantum optics.}}

@article{paqueletwuetzMultiplexedQuantumTransport2020,
	title = {Multiplexed quantum transport using commercial off-the-shelf {CMOS} at sub-kelvin temperatures},
	volume = {6},
	issn = {2056-6387},
	url = {https://doi.org/10.1038/s41534-020-0274-4},
	doi = {10.1038/s41534-020-0274-4},
	abstract = {Continuing advancements in quantum information processing have caused a paradigm shift from research mainly focused on testing the reality of quantum mechanics to engineering qubit devices with numbers required for practical quantum computation. One of the major challenges in scaling toward large-scale solid-state systems is the limited input/output (I/O) connectors present in cryostats operating at sub-kelvin temperatures required to execute quantum logic with high fidelity. This interconnect bottleneck is equally present in the device fabrication-measurement cycle, which requires high-throughput and cryogenic characterization to develop quantum processors. Here we multiplex quantum transport of two-dimensional electron gases at sub-kelvin temperatures. We use commercial off-the-shelf CMOS multiplexers to achieve an order of magnitude increase in the number of wires. Exploiting this technology, we accelerate the development of 300 mm epitaxial wafers manufactured in an industrial CMOS fab and report a remarkable electron mobility of (3.9 ± 0.6) × 105 cm2/Vs and percolation density of (6.9 ± 0.4) × 1010 cm−2, representing a key step toward large silicon qubit arrays. We envision that the demonstration will inspire the development of cryogenic electronics for quantum information, and because of the simplicity of assembly and versatility, we foresee widespread use of similar cryo-CMOS circuits for high-throughput quantum measurements and control of quantum engineered systems.},
	number = {1},
	journal = {Npj Quantum Inf.},
	author = {Paquelet Wuetz, B. and Bavdaz, P. L. and Yeoh, L. A. and Schouten, R. and van der Does, H. and Tiggelman, M. and Sabbagh, D. and Sammak, A. and Almudever, C. G. and Sebastiano, F. and Clarke, J. S. and Veldhorst, M. and Scappucci, G.},
	month = may,
	year = {2020},
	pages = {43},
}

@article{seung-beckleeSuperconductingNanotransistorBased2003,
	title = {Superconducting nanotransistor based digital logic gates},
	volume = {14},
	issn = {0957-4484},
	url = {https://dx.doi.org/10.1088/0957-4484/14/2/317},
	doi = {10.1088/0957-4484/14/2/317},
	abstract = {We describe the fabrication and digital logic operation of superconducting nanotransistors. The nanotransistor is a superconducting weak-link device that has integrated hot-phonon injector heaters to control its switching critical current. The fabrication process utilizes a self-aligned method, where the heater acts as a mask for reactive ion etching to define the device pattern. This device is much simpler to fabricate than previously reported controllable superconducting transistors and the principle of operation makes it possible to use a single nanotransistor connected to a load resistor as a NOT logic gate, allowing lower power consumption and improved levels of integration.},
	number = {2},
	journal = {Nanotechnol.},
	author = {{Seung-Beck Lee} and {Gregory D Hutchinson} and {David A Williams} and {David G Hasko} and {Haroon Ahmed}},
	month = jan,
	year = {2003},
	pages = {188},
}

@ARTICLE{1062499,
  author={Faris, S. and Raider, S. and Gallagher, W. and Drake, R.},
  journal={IEEE Trans. Magn.}, 
  title={Quiteron}, 
  year={1983},
  volume={19},
  number={3},
  pages={1293-1295},
  keywords={Switches;Superconducting devices;Superconductivity;Tunneling;Josephson effect;Lenses;Heating;Temperature;Power engineering and energy;Resonance},
  doi={10.1109/TMAG.1983.1062499}}

@article{booth_quatratran_2000,
	title = {The quatratran},
	volume = {444},
	issn = {0168-9002},
	doi = {https://doi.org/10.1016/S0168-9002(99)01322-4},
	abstract = {We propose a new superconducting electronic device, which can provide amplification of low-level electrical signals at low temperatures. The device, which we call the quatratran, is based on quasiparticle trapping from a superconductor into a normal metal, coupled with normal-insulator-superconductor (NIS) tunnel junctions. Quasiparticles injected into the S electrode of a first junction are trapped in an N layer, producing excited charge carriers. This N layer is also used as the N electrode of a second NIS junction, which produces an amplified signal. We explain the principles of operation and describe the electronic characteristics. Results from test devices demonstrate the soundness of the principles. We also suggest how quatratrans can be applied to the detection of particles and radiation.},
	number = {1},
	journal = {Nucl. Instrum. Methods Phys. Res. A},
	author = {Booth, N. E. and Fisher, P. A. and Nahum, M. and Ullom, J. N.},
	year = {2000},
	keywords = {Superconducting devices, Superconducting tunnel junctions},
	pages = {33--37},
}

@article{LEE2001981,
	title = {Fabrication of a self-aligned superconducting nanotransistor based {NOR} logic gate},
	volume = {57-58},
	issn = {0167-9317},
	doi = {https://doi.org/10.1016/S0167-9317(01)00426-9},
	abstract = {We describe the fabrication and operation of a NOR logic gate based on a single, dual-heater superconducting nanotransistor. The nanotransistor is a weak-link device that uses integrated heaters to control its critical current. The fabrication process utilises a self-aligned method, where the two heaters act as a mask for reactive ion etching to define the weak link. This device is much simpler to fabricate than previously reported superconducting transistors and the principle of operation makes it possible to use a single nanotransistor, with multiple input heaters, as a NOR logic gate, allowing improved levels of integration.},
	journal = {Microelectron. Eng.},
	author = {Lee, S.-B. and Hasko, D.G. and Ahmed, H.},
	year = {2001},
	keywords = {Nanotransistor, NOR logic gate, Weak-link device},
	pages = {981--987},
	annote = {Micro- and Nano-Engineering 2000},
}

@article{10.1063/1.2357915,
    author = {Lotkhov, S. V. and Tolkacheva, E. M. and Balashov, D. V. and Khabipov, M. I. and Buchholz, F.-I. and Zorin, A. B.},
    title = "{Low hysteretic behavior of Al/AlOx/Al Josephson junctions}",
    journal = {Appl. Phys. Lett.},
    volume = {89},
    number = {13},
    pages = {132115},
    year = {2006},
    month = {09},
    abstract = "{All-aluminum Josephson junctions with high-transparency barriers were fabricated using the shadow-evaporation technique and measured at low temperatures, T≈25mK. Due to the high junction transparency, the IV characteristics showed only small hysteresis with a retrapping-to-switching current ratio of up to 80\\%. The observed critical currents were as large as 80\\%-100\\% of the Ambegaokar-Baratoff values. High barrier quality was confirmed by the low subgap leakage currents in the quasiparticle branches, which makes the low hysteretic Al junctions promising for application in integrated rapid single-flux quantum - qubit circuitry.}",
    issn = {0003-6951},
    doi = {10.1063/1.2357915},
    url = {https://doi.org/10.1063/1.2357915}
}

@article{PhysRevApplied.23.014046,
  title = {Quasiparticle-injection superconducting microwave relaxation oscillator},
  author = {Trupiano, Giacomo and De Simoni, Giorgio and Giazotto, Francesco},
  journal = {Phys. Rev. Appl.},
  volume = {23},
  issue = {1},
  pages = {014046},
  numpages = {20},
  year = {2025},
  month = {Jan},
  publisher = {American Physical Society},
  doi = {10.1103/PhysRevApplied.23.014046},
  url = {https://link.aps.org/doi/10.1103/PhysRevApplied.23.014046}
}

@article{10.1063/1.113674,
	title = {An application of electrothermal feedback for high resolution cryogenic particle detection},
	volume = {66},
	issn = {0003-6951},
	url = {https://doi.org/10.1063/1.113674},
	doi = {10.1063/1.113674},
	abstract = {A novel type of superconducting transition edge sensor is proposed. In this sensor, the temperature of a superconducting film is held constant by feeding back to its position on the resistive transition edge. Energy deposited in the film is measured by a reduction in the feedback Joule heating. This mode of operation should lead to substantial improvements in resolution, linearity, dynamic range, and count rate. Fundamental resolution limits are below ΔE=√kT2C, which is sometimes incorrectly referred to as the thermodynamic limit. This performance is better than any existing technology operating at the same temperature, count rate, and absorber heat capacity. Applications include high resolution x‐ray spectrometry, dark matter searches, and neutrino detection.},
	number = {15},
	journal = {Appl. Phys. Lett.},
	author = {Irwin, K. D.},
	month = apr,
	year = {1995},
	pages = {1998--2000},
}


@article{paolucci_development_2020,
	title = {Development of highly sensitive nanoscale transition edge sensors for gigahertz astronomy and dark matter search},
	volume = {128},
	issn = {0021-8979},
	url = {https://doi.org/10.1063/5.0021996},
	doi = {10.1063/5.0021996},
	abstract = {Terahertz (THz) and sub-terahertz (sub-THz) band detection has a key role in both fundamental interactions physics and technological applications, such as medical imaging, industrial quality control, and homeland security. In particular, transition edge sensors (TESs) and kinetic inductance detectors (KIDs) are the most employed bolometers and calorimeters in the THz and sub-THz band for astrophysics and astroparticles research. Here, we present the electronic, thermal, and spectral characterization of an aluminum/copper bilayer sensing structure that, thanks to its thermal properties and a simple miniaturized design, could be considered a perfect candidate to realize an extremely sensitive class of nanoscale TES (nano-TES) for the giga–terahertz band. Indeed, thanks to the reduced dimensionality of the active region and the efficient Andreev mirror heat confinement, our devices are predicted to reach state-of-the-art TES performance. In particular, as a bolometer the nano-TES is expected to have a noise equivalent power of 5×10−20 W/Hz and a relaxation time of ∼10 ns for the sub-THz band, typical of cosmic microwave background studies. When operated as a single-photon sensor, the devices are expected to show a remarkable frequency resolution of 100 GHz, pointing toward the necessary energy sensitivity requested in laboratory axion search experiments. Finally, different multiplexing schemes are proposed and sized for imaging applications.},
	number = {19},
	journal = {J. Appl. Phys.},
	author = {Paolucci, Federico and Buccheri, Vittorio and Germanese, Gaia and Ligato, Nadia and Paoletti, Riccardo and Signorelli, Giovanni and Bitossi, Massimiliano and Spagnolo, Paolo and Falferi, Paolo and Rajteri, Mauro and Gatti, Claudio and Giazotto, Francesco},
	month = nov,
	year = {2020},
	pages = {194502},
}

@article{korzhDemonstrationSub3Ps2020b,
	title = {Demonstration of sub-3 ps temporal resolution with a superconducting nanowire single-photon detector},
	volume = {14},
	issn = {1749-4893},
	url = {https://doi.org/10.1038/s41566-020-0589-x},
	doi = {10.1038/s41566-020-0589-x},
	abstract = {Improvements in temporal resolution of single-photon detectors enable increased data rates and transmission distances for both classical and quantum optical communication systems, higher spatial resolution in laser ranging, and observation of shorter-lived fluorophores in biomedical imaging. In recent years, superconducting nanowire single-photon detectors (SNSPDs) have emerged as the most efficient time-resolving single-photon-counting detectors available in the near-infrared, but understanding of the fundamental limits of timing resolution in these devices has been limited due to a lack of investigations into the timescales involved in the detection process. We introduce an experimental technique to probe the detection latency in SNSPDs and show that the key to achieving low timing jitter is the use of materials with low latency. By using a specialized niobium nitride SNSPD we demonstrate that the system temporal resolution can be as good as 2.6 ± 0.2 ps for visible wavelengths and 4.3 ± 0.2 ps at 1,550 nm.},
	number = {4},
	journal = {Nat. Photonics},
	author = {Korzh, Boris and Zhao, Qing-Yuan and Allmaras, Jason P. and Frasca, Simone and Autry, Travis M. and Bersin, Eric A. and Beyer, Andrew D. and Briggs, Ryan M. and Bumble, Bruce and Colangelo, Marco and Crouch, Garrison M. and Dane, Andrew E. and Gerrits, Thomas and Lita, Adriana E. and Marsili, Francesco and Moody, Galan and Peña, Cristián and Ramirez, Edward and Rezac, Jake D. and Sinclair, Neil and Stevens, Martin J. and Velasco, Angel E. and Verma, Varun B. and Wollman, Emma E. and Xie, Si and Zhu, Di and Hale, Paul D. and Spiropulu, Maria and Silverman, Kevin L. and Mirin, Richard P. and Nam, Sae Woo and Kozorezov, Alexander G. and Shaw, Matthew D. and Berggren, Karl K.},
	month = apr,
	year = {2020},
	pages = {250--255},
}
